Robust Near-Field Beam Focusing Under Imperfect Localization

The transition to 6G-and-beyond wireless systems with large-scale antenna arrays and high-frequency deployments significantly extends the near-field region, where channels exhibit a strong dependence on user location. While this enables location-based beam focusing as a low-overhead alternative to conventional channel estimation, its performance is highly sensitive to localization errors. In this paper, we study robust near-field beam focusing under imperfect user localization. We explicitly characterize the impact of localization errors on the line-of-sight-dominated channel by deriving a tractable uncertainty model via a first-order Taylor approximation, which captures the coupled effects of distance and angle in near-field propagation. Building on this model, we formulate a max-min signal-to-interference-plus-noise ratio optimization problem that guarantees performance under worst-case channel realizations induced by bounded localization errors. The resulting problem is reformulated into a feasibility problem using semidefinite relaxation. Numerical results demonstrate that the proposed robust design significantly improves the worst-user rate compared to non-robust beam focusing, particularly under high total transmit power levels and large localization error ranges.

==> figures/SNR_sweep_averaged.dat <==
% P_dBm RobustSDR NonRobustSDR ZF
0 0.0652 0.0338 0.0282
5 0.2562 0.1409 0.0872
10 0.4151 0.2565 0.2595
15 1.0601 0.6410 0.6989
20 2.1151 1.4638 1.5709
25 3.3021 2.4263 2.8545
30 4.5518 3.2506 4.3722



==> figures/major_sweep_averaged.dat <==
0.00000 9.5509 9.5509
0.20000 6.72778 5.8318
0.40000 5.9682 4.9080
0.60000 5.6903 4.4634
0.80000 5.3496 3.9596
1.00000 4.9966 3.8853

